Investigation of Rocket Effect in Bright-Rimmed Clouds using Gaia EDR3

Bright-rimmed clouds (BRCs) are excellent laboratories to explore the radiation-driven implosion mode of star formation because they show evidence of triggered star formation. In our previous study, BRC 18 has been found to accelerate away from the direction of the ionizing Hii region because of the well known "Rocket Effect". Based on the assumption that both BRC 18 and the candidate young stellar objects (YSOs) are kinematically coupled and using the latest Gaia EDR3 measurements, we found that the relative proper motions of the candidate YSOs exhibit a tendency of moving away from the ionizing source. Using BRC 18 as a prototype, we made our further analysis for 21 more BRCs, a majority of which showed a similar trend. For most of the BRCs, the median angle of the relative proper motion of the candidate YSOs is similar to the angle of on-sky direction from the ionizing source to the central IRAS source of the BRC. Based on Pearson's and Spearman's correlation coefficients, we found a strong correlation between these two angles, which is further supported by the Kolmogorov-Smirnov (K-S) test on them. The strong correlation between these two angles supports the "Rocket Effect" in the BRCs on the plane-of-sky.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
